Multidirectionnal sweeping preconditioners with non-overlapping checkerboard domain decomposition for Helmholtz problems

This paper explores a family of generalized sweeping preconditionners for Helmholtz problems with non-overlapping checkerboard partition of the computational domain. The domain decomposition procedure relies on high-order transmission conditions and cross-point treatments, which cannot scale without an efficient preconditioning technique when the number of subdomains increases. With the proposed approach, existing sweeping preconditioners, such as the symmetric Gauss-Seidel and parallel double sweep preconditioners, can be applied to checkerboard partitions with different sweeping directions (e.g. horizontal and diagonal). Several directions can be combined thanks to the flexible version of GMRES, allowing for the rapid transfer of information in the different zones of the computational domain, then accelerating the convergence of the final iterative solution procedure. Several two-dimensional finite element results are proposed to study and to compare the sweeping preconditioners, and to illustrate the performance on cases of increasing complexity.

==> images/ENGINE/nIt_vs_np_restart.dat <==
6	79	18	58	32	36	66	35
12	146	26	112	31	50	115	36
18	233	35	170	35	71	176	39
24	324	48	259	39	95	240	46
36	473	73	367	39	142	360	49


==> images/ENGINE/time_vs_np_restart.dat <==
6	1064.82	943.98		2268.38	1723.92	1813.16	2548.74	1801.44
12	949.35		698.29		2137.22	848.24		1254.55	2114.52	920.48
18	1033.37	668.76		2264.00	679.68		1207.73	2174.87	677.85
24	1132.55	762.35		2824.17	625.99		1254.28	2292.75	621.73
36	1342.18	1024.27	3463.98	546.44		1415.93	2598.91	496.46


==> images/MARMOUSI/nIt_vs_np.dat <==
#3	47	15	26	17	29	28	28
9	125	28	64	26	55	64	35
15	208	43	109	29	85	109	36
21	294	58	151	29	113	151	39
27	370	70	192	31	136	192	39
33	454	81	235	32	158	236	40


==> images/MULT/nIt_vs_nk.dat <==
1	44	24	23	8	37	27	10
2	47	15	21	8	30	26	11
3	48	17	26	7	41	28	7
4	49	20	26	7	33	29	7
5	51	18	24	7	35	28	7
6	53	18	23	7	34	27	7
7	55	17	24	7	34	28	8
8	57	18	24	7	34	27	8
9	57	18	25	7	35	28	8
10	57	19	24	7	35	27	8
11	57	17	23	7	33	26	9
12	57	18	23	7	33	26	9
13	57	18	23	7	33	26	9
14	57	18	23	7	34	26	9
15	57	18	23	7	35	26	9
16	57	18	22	7	33	25	9
17	57	17	22	7	32	25	9
18	57	17	22	7	32	25	9
19	57	18	22	7	33	25	9
20	57	18	22	7	33	25	10
21	57	18	22	7	33	25	10
22	57	18	22	7	33	25	10
23	57	18	22	7	33	25	10
24	57	18	22	7	32	25	10
25	57	17	22	7	32	25	10


==> images/MULT/nIt_vs_np.dat <==
4	16	7	10	7	14	13	9
8	35	13	17	7	24	20	8
12	54	18	24	7	35	27	8
16	69	24	31	7	46	34	8
20	84	30	38	7	57	41	8


==> images/SINGLE/5x5_source00/GMRES_HABC_o1nl20.dat <==
0	1		1		1		1		1		1		1
1	8.203e-01	9.180e-03	5.119e-01	9.180e-03	1.976e-02	5.120e-01	1.976e-02
2	7.516e-01	9.471e-04	4.102e-01	1.146e-03	8.326e-03	4.104e-01	3.548e-03
3	7.131e-01	2.468e-04	3.593e-01	1.491e-05	1.657e-03	3.594e-01	9.710e-04
4	6.334e-01	2.116e-05	7.163e-02	1.895e-06	8.256e-04	7.214e-02	3.505e-04
5	3.339e-01	2.282e-06	1.730e-03	1.496e-07	3.628e-04	2.487e-03	1.308e-04
6	1.940e-01	1.702e-07	7.786e-04	NULL		2.090e-04	9.826e-04	3.942e-05
7	1.167e-01	NULL		5.883e-04	NULL		8.407e-05	6.758e-04	9.072e-06
8	3.145e-03	NULL		1.880e-04	NULL		2.059e-05	3.574e-04	3.007e-06
9	1.325e-03	NULL		6.829e-05	NULL		5.571e-06	1.608e-04	1.208e-06
10	7.095e-04	NULL		4.843e-05	NULL		2.122e-06	8.199e-05	3.591e-07
11	4.785e-04	NULL		3.946e-05	NULL		3.342e-07	4.808e-05	NULL
12	3.344e-04	NULL		1.237e-05	NULL		NULL		2.629e-05	NULL
13	2.365e-04	NULL		1.347e-06	NULL		NULL		1.381e-05	NULL
14	1.839e-04	NULL		1.289e-07	NULL		NULL		9.327e-06	NULL
15	1.197e-04	NULL		NULL		NULL		NULL		7.388e-06	NULL
16	7.100e-05	NULL		NULL		NULL		NULL		2.771e-06	NULL
17	3.955e-05	NULL		NULL		NULL		NULL		6.142e-07	NULL
18	2.142e-05	NULL		NULL		NULL		NULL		NULL		NULL
19	1.579e-05	NULL		NULL		NULL		NULL		NULL		NULL
20	1.022e-05	NULL		NULL		NULL		NULL		NULL		NULL
21	7.200e-06	NULL		NULL		NULL		NULL		NULL		NULL
22	3.088e-06					NULL		NULL		NULL
23	1.570e-06						
24	1.612e-07						



==> images/SINGLE/5x5_source00/GMRES_HABC_o7nl3.dat <==
0	1		1		1		1		1		1		1
1	8.204e-01	1.077e-05	5.112e-01	1.077e-05	2.119e-05	5.112e-01	2.119e-05
2	7.518e-01	1.133e-07	4.096e-01	4.291e-08	9.603e-06	4.096e-01	8.189e-08
3	7.132e-01	NULL		3.586e-01	NULL		1.729e-07	3.586e-01	NULL
4	6.339e-01	NULL		7.186e-02	NULL		NULL		7.186e-02	NULL
5	3.350e-01	NULL		1.449e-04	NULL		NULL		5.051e-04	NULL
6	1.945e-01	NULL		2.186e-05	NULL		NULL		4.284e-05	NULL
7	1.167e-01	NULL		1.124e-05	NULL		NULL		2.217e-05	NULL
8	2.599e-07	NULL		2.259e-06	NULL		NULL		6.556e-06	NULL
9	NULL		NULL		1.166e-06	NULL		NULL		1.959e-06	NULL
10	NULL		NULL		2.854e-07	NULL		NULL		9.119e-07	NULL
11	NULL		NULL		NULL		NULL		NULL		NULL		NULL
12	NULL		NULL		NULL		NULL		NULL		NULL		NULL
13	NULL		NULL		NULL		NULL		NULL		NULL		NULL
14	NULL		NULL		NULL		NULL		NULL		NULL		NULL
15	NULL		NULL		NULL		NULL		NULL		NULL		NULL
16	NULL				NULL		NULL		NULL
17	NULL				NULL		NULL		NULL


==> images/SINGLE/5x5_source22/GMRES_HABC_o1nl20.dat <==
0	1		1		1		1		1		1		1
1	8.308e-01	4.000e-01	6.690e-01	4.000e-01	4.877e-01	6.692e-01	4.877e-01
2	6.931e-01	2.070e-03	3.830e-01	1.358e-03	3.652e-01	3.831e-01	1.005e-02
3	3.311e-01	3.428e-04	5.089e-03	1.437e-04	1.986e-01	5.917e-03	2.305e-03
4	6.680e-03	1.079e-04	1.766e-03	1.354e-05	4.135e-03	1.912e-03	9.287e-04
5	2.637e-03	1.395e-05	9.021e-04	2.887e-06	1.550e-03	1.035e-03	3.702e-04
6	1.708e-03	1.471e-06	4.780e-04	1.868e-07	5.883e-04	5.091e-04	1.120e-04
7	1.168e-03	2.108e-07	1.684e-04	NULL		2.618e-04	1.827e-04	4.977e-05
8	5.355e-04	NULL		5.777e-05	NULL		1.481e-04	6.240e-05	6.883e-06
9	2.759e-04	NULL		3.426e-06	NULL		8.127e-05	1.576e-05	2.136e-06
10	1.467e-04	NULL		1.187e-06	NULL		4.107e-05	3.628e-06	4.951e-07
11	4.987e-05	NULL		3.206e-07	NULL		2.138e-05	7.715e-07	NULL
12	1.474e-05	NULL		NULL		NULL		7.861e-06	NULL		NULL
13	6.567e-06	NULL		NULL		NULL		1.350e-06	NULL		NULL
14	5.994e-07	NULL		NULL		NULL		4.915e-07	NULL		NULL


==> images/SINGLE/5x5_source22/GMRES_HABC_o7nl3.dat <==
0	1		1		1		1		1		1		1
1	8.310e-01	4.035e-01	6.698e-01	4.035e-01	4.887e-01	6.698e-01	4.887e-01
2	6.945e-01	4.144e-04	3.836e-01	4.178e-04	3.671e-01	3.836e-01	1.643e-06
3	3.321e-01	6.915e-05	1.067e-03	1.077e-04	1.984e-01	1.372e-03	4.159e-08
4	1.705e-07	1.077e-05	3.043e-04	2.398e-05	1.270e-03	3.648e-04	NULL
5	NULL		2.510e-06	1.043e-04	6.483e-06	3.236e-04	1.933e-04	NULL
6	NULL		7.007e-07	3.810e-05	1.472e-06	1.602e-04	6.586e-05	NULL
7	NULL		NULL		1.345e-05	3.390e-07	5.135e-05	2.510e-05	NULL
8	NULL		NULL		6.085e-06	NULL		2.552e-05	1.101e-05	NULL
9	NULL		NULL		2.659e-06	NULL		9.815e-06	5.219e-06	NULL
10	NULL		NULL		1.049e-06	NULL		4.374e-06	2.273e-06	NULL
11	NULL		NULL		5.328e-07	NULL		2.368e-06	9.910e-07	NULL
12	NULL		NULL		NULL		NULL		1.160e-06	NULL		NULL
13	NULL		NULL		NULL		NULL		5.876e-07	NULL		NULL
14	NULL		NULL		NULL		NULL		NULL		NULL		NULL
15	NULL		NULL		NULL		NULL		NULL		NULL		NULL


==> response/images/nIt_vs_nk.dat <==
1	44	24	23	8	37	27	10
2	47	15	21	8	30	26	11
3	48	17	26	7	41	28	7
4	49	20	26	7	33	29	7
5	51	18	24	7	35	28	7
6	53	18	23	7	34	27	7
7	55	17	24	7	34	28	8
8	57	18	24	7	34	27	8
9	57	18	25	7	35	28	8
10	57	19	24	7	35	27	8
11	57	17	23	7	33	26	9
12	57	18	23	7	33	26	9
13	57	18	23	7	33	26	9
14	57	18	23	7	34	26	9
15	57	18	23	7	35	26	9
16	57	18	22	7	33	25	9
17	57	17	22	7	32	25	9
18	57	17	22	7	32	25	9
19	57	18	22	7	33	25	9
20	57	18	22	7	33	25	10
21	57	18	22	7	33	25	10
22	57	18	22	7	33	25	10
23	57	18	22	7	33	25	10
24	57	18	22	7	32	25	10
25	57	17	22	7	32	25	10

